Programming with Permissions in Mezzo

We present Mezzo, a typed programming language of ML lineage. Mezzo is equipped with a novel static discipline of duplicable and affine permissions, which controls aliasing and ownership. This rules out certain mistakes, including representation exposure and data races, and enables new idioms, such as gradual initialization, memory re-use, and (type)state changes. Although the core static discipline disallows sharing a mutable data structure, Mezzo offers several ways of working around this restriction, including a novel dynamic ownership control mechanism which we dub "adoption and abandon".

==> abstract.txt <==
We present Mezzo, a typed programming language of ML lineage. Mezzo is
equipped with a novel static discipline of duplicable and affine permissions,
which controls aliasing and ownership. This rules out certain mistakes,
including representation exposure and data races, and enables new idioms, such
as gradual initialization, memory re-use, and (type)state changes. Although
the core static discipline disallows sharing a mutable data structure, Mezzo
offers several ways of working around this restriction, including a novel
dynamic ownership control mechanism which we dub "adoption and abandon".

